OCRTurk: A Comprehensive OCR Benchmark for Turkish

Document parsing is now widely used in applications, such as large-scale document digitization, retrieval-augmented generation, and domain-specific pipelines in healthcare and education. Benchmarking these models is crucial for assessing their reliability and practical robustness. Existing benchmarks mostly target high-resource languages and provide limited coverage for low-resource settings, such as Turkish. Moreover, existing studies on Turkish document parsing lack a standardized benchmark that reflects real-world scenarios and document diversity. To address this gap, we introduce OCRTurk, a Turkish document parsing benchmark covering multiple layout elements and document categories at three difficulty levels. OCRTurk consists of 180 Turkish documents drawn from academic articles, theses, slide decks, and non-academic articles. We evaluate seven OCR models on OCRTurk using element-wise metrics. Across difficulty levels, PaddleOCR achieves the strongest overall results, leading most element-wise metrics except figures and attaining high Normalized Edit Distance scores in easy, medium, and hard subsets. We also observe performance variation by document type. Models perform well on non-academic documents, while slideshows become the most challenging.

==> triplets_wrt_category.csv <==
Category,deepseek,docling,huanyan,nanonets,nvidia,olmocr,paddle
Academic,0.929077,0.849066,0.884362,0.896266,0.803727,0.961595,0.925000
NonAcademic,0.961185,0.968254,0.958628,0.889137,0.883680,0.930036,0.965258
Theses,0.931880,0.881494,0.910249,0.926037,0.837669,0.924848,0.954898
Slideshow,0.852377,0.857769,0.909545,0.859211,0.834253,0.805177,0.907777

==> triplets_wrt_difficulty.csv <==
Difficulty,deepseek,docling,huanyan,nanonets,nvidia,olmocr,paddle
easy,0.9865331103396396,0.9828373009245456,0.9932711147255661,0.9892570451057726,0.9794187674960351,0.960661,0.9846374593981616
medium,0.9399946659068604,0.9150200210504977,0.9285334274450798,0.8675780021090707,0.8557153987563644,0.925577,0.9435931501185607
hard,0.8295434217984935,0.7706790753733606,0.8260192622549224,0.8206749904801488,0.6852286985331306,0.830004,0.8867793503226022

